A perturbed preconditioned gradient descent method for the unconstrained minimization of composite objectives

We introduce a perturbed preconditioned gradient descent (PPGD) method for the unconstrained minimization of a strongly convex objective $G$ with a locally Lipschitz continuous gradient. We assume that $G(v)=E(v)+F(v)$ and that the gradient of $F$ is only known approximately. Our analysis is conducted in infinite dimensions with a preconditioner built into the framework. We prove a linear rate of convergence, up to an error term dependent on the gradient approximation. We apply the PPGD to the stationary Cahn-Hilliard equations with variable mobility under periodic boundary conditions. Numerical experiments are presented to validate the theoretical convergence rates and explore how the mobility affects the computation.

==> MobRatio.csv <==
,delnaught,FFT,iter,time
0,0.1,919.5,101,0.085
1,0.01,5986.5,664,0.482
2,0.001,15814.5,1756,1.228

